Search Trees on Trees via LP

We consider the problem of computing optimal search trees on trees (STTs). STTs generalize binary search trees (BSTs) in which we search nodes in a path (linear order) to search trees that facilitate search over general tree topologies. Golinsky proposed a linear programming (LP) relaxation of the problem of computing an optimal static STT over a given tree topology. He used this LP formulation to compute an STT that is a $2$-approximation to an optimal STT, and conjectured that it is, in fact, an extended formulation of the convex-hull of all depths-vectors of STTs, and thus always gives an optimal solution. In this work we study this LP approach further. We show that the conjecture is false and that Golinsky's LP does not always give an optimal solution. To show this we use what we call the ``normals method''. We use this method to enumerate over vertices of Golinsky's polytope for all tree topologies of no more than 8 nodes. We give a lower bound on the integrality gap of the LP and on the approximation ratio of Golinsky's rounding method. We further enumerate several research directions that can lead to the resolution of the question whether one can compute an optimal STT in polynomial time.

==> STTLP-sage-python3-source/example-logs/enriching_6_0_1737404012.txt <==
[time=0]
[time=13.187] (enriched)
[time=13.189] (vertex statistics)
[time=13.189] (H-count) 



TestID-1
Graph: size=6 , edges=[(1, 2), (2, 3), (3, 4), (4, 5), (5, 6)]
integrality gap: 1.00000
...    132 total number of vertices
......    132 integer vertices
.........    132 STT vertices
......      0 fractional vertices
denominators fine-grained: {(1,): 132}

hyperplanes count: all/stt-only: 776 776
NO enriched vertices fine-grained.
[time=13.189] (Level-1 done)


==> STTLP-sage-python3-source/example-logs/graph_3_0_1737402575.txt <==
[time=0]
[time=0.017] (enriched)
[time=0.017] (vertex statistics)
[time=0.017] (H-count) 



TestID-1
Graph: size=3 , edges=[(1, 2), (2, 3)]
integrality gap: 1.00000
...      5 total number of vertices
......      5 integer vertices
.........      5 STT vertices
......      0 fractional vertices
denominators fine-grained: {(1,): 5}

hyperplanes count: all/stt-only: 9 9
NO enriched vertices fine-grained.
[time=0.017] (Level-1 done)
[time=0.025] (H-count)
[time=0.026] (V-stats)



TestID-2
Graph: size=3 , edges=[(1, 2), (2, 3)]
...      9 total number of vertices
......      9 integer vertices
.........      5 STT vertices
......      0 fractional vertices
denominators fine-grained: {(1,): 9}

hyperplanes count: 13
[time=0.026] (TestID-2 done)
[time=0.034] (H-count)
[time=0.036] (V-stats)



TestID-3
Graph: size=3 , edges=[(1, 2), (2, 3)]
...      7 total number of vertices
......      7 integer vertices
.........      5 STT vertices
......      0 fractional vertices
denominators fine-grained: {(1,): 7}

hyperplanes count: 14
[time=0.037] (TestID-3 done)


==> STTLP-sage-python3-source/example-logs/graph_4_0_1737402575.txt <==
[time=0]
[time=0.155] (enriched)
[time=0.155] (vertex statistics)
[time=0.155] (H-count) 



TestID-1
Graph: size=4 , edges=[(1, 2), (2, 3), (3, 4)]
integrality gap: 1.00000
...     14 total number of vertices
......     14 integer vertices
.........     14 STT vertices
......      0 fractional vertices
denominators fine-grained: {(1,): 14}

hyperplanes count: all/stt-only: 32 32
NO enriched vertices fine-grained.
[time=0.156] (Level-1 done)
[time=0.180] (H-count)
[time=0.191] (V-stats)



TestID-2
Graph: size=4 , edges=[(1, 2), (2, 3), (3, 4)]
...    113 total number of vertices
......    113 integer vertices
.........     14 STT vertices
......      0 fractional vertices
denominators fine-grained: {(1,): 113}

hyperplanes count: 28
[time=0.191] (TestID-2 done)
[time=0.209] (H-count)
[time=0.214] (V-stats)



TestID-3
Graph: size=4 , edges=[(1, 2), (2, 3), (3, 4)]
...     44 total number of vertices
......     44 integer vertices
.........     14 STT vertices
......      0 fractional vertices
denominators fine-grained: {(1,): 44}

hyperplanes count: 31
[time=0.214] (TestID-3 done)


==> STTLP-sage-python3-source/example-logs/graph_4_1_1737402576.txt <==
[time=0]
[time=0.084] (enriched)
[time=0.084] (vertex statistics)
[time=0.084] (H-count) 



TestID-1
Graph: size=4 , edges=[(1, 2), (2, 3), (2, 4)]
integrality gap: 1.00000
...     16 total number of vertices
......     16 integer vertices
.........     16 STT vertices
......      0 fractional vertices
denominators fine-grained: {(1,): 16}

hyperplanes count: all/stt-only: 32 32
NO enriched vertices fine-grained.
[time=0.084] (Level-1 done)
[time=0.102] (H-count)
[time=0.111] (V-stats)



TestID-2
Graph: size=4 , edges=[(1, 2), (2, 3), (2, 4)]
...     95 total number of vertices
......     95 integer vertices
.........     16 STT vertices
......      0 fractional vertices
denominators fine-grained: {(1,): 95}

hyperplanes count: 28
[time=0.111] (TestID-2 done)
[time=0.125] (H-count)
[time=0.129] (V-stats)



TestID-3
Graph: size=4 , edges=[(1, 2), (2, 3), (2, 4)]
...     45 total number of vertices
......     45 integer vertices
.........     16 STT vertices
......      0 fractional vertices
denominators fine-grained: {(1,): 45}

hyperplanes count: 28
[time=0.129] (TestID-3 done)


==> STTLP-sage-python3-source/example-logs/graph_5_0_1737402576.txt <==
[time=0]
[time=1.058] (enriched)
[time=1.058] (vertex statistics)
[time=1.058] (H-count) 



TestID-1
Graph: size=5 , edges=[(1, 2), (2, 3), (3, 4), (4, 5)]
integrality gap: 1.00000
...     42 total number of vertices
......     42 integer vertices
.........     42 STT vertices
......      0 fractional vertices
denominators fine-grained: {(1,): 42}

hyperplanes count: all/stt-only: 145 145
NO enriched vertices fine-grained.
[time=1.058] (Level-1 done)
[time=2.421] (H-count)
[time=4.803] (V-stats)



TestID-2
Graph: size=5 , edges=[(1, 2), (2, 3), (3, 4), (4, 5)]
...   9945 total number of vertices
......   5983 integer vertices
.........     42 STT vertices
......   3962 fractional vertices
denominators fine-grained: {(1,): 5983, (1, 2): 3886, (1, 3): 76}

hyperplanes count: 53
[time=4.804] (TestID-2 done)
[time=4.919] (H-count)
[time=5.064] (V-stats)



TestID-3
Graph: size=5 , edges=[(1, 2), (2, 3), (3, 4), (4, 5)]
...    684 total number of vertices
......    519 integer vertices
.........     42 STT vertices
......    165 fractional vertices
denominators fine-grained: {(1,): 519, (1, 2): 158, (1, 3): 7}

hyperplanes count: 61
[time=5.064] (TestID-3 done)


==> STTLP-sage-python3-source/example-logs/graph_5_1_1737402581.txt <==
[time=0]
[time=1.157] (enriched)
[time=1.158] (vertex statistics)
[time=1.158] (H-count) 



TestID-1
Graph: size=5 , edges=[(1, 2), (2, 3), (2, 5), (3, 4)]
integrality gap: 1.00000
...     51 total number of vertices
......     51 integer vertices
.........     51 STT vertices
......      0 fractional vertices
denominators fine-grained: {(1,): 51}

hyperplanes count: all/stt-only: 152 152
NO enriched vertices fine-grained.
[time=1.158] (Level-1 done)
[time=1.483] (H-count)
[time=1.996] (V-stats)



TestID-2
Graph: size=5 , edges=[(1, 2), (2, 3), (2, 5), (3, 4)]
...   3698 total number of vertices
......   3698 integer vertices
.........     51 STT vertices
......      0 fractional vertices
denominators fine-grained: {(1,): 3698}

hyperplanes count: 51
[time=1.996] (TestID-2 done)
[time=2.057] (H-count)
[time=2.127] (V-stats)



TestID-3
Graph: size=5 , edges=[(1, 2), (2, 3), (2, 5), (3, 4)]
...    501 total number of vertices
......    501 integer vertices
.........     51 STT vertices
......      0 fractional vertices
denominators fine-grained: {(1,): 501}

hyperplanes count: 53
[time=2.127] (TestID-3 done)


==> STTLP-sage-python3-source/example-logs/graph_5_2_1737402583.txt <==
[time=0]
[time=0.861] (enriched)
[time=0.861] (vertex statistics)
[time=0.861] (H-count) 



TestID-1
Graph: size=5 , edges=[(1, 2), (2, 3), (2, 4), (2, 5)]
integrality gap: 1.00000
...     65 total number of vertices
......     65 integer vertices
.........     65 STT vertices
......      0 fractional vertices
denominators fine-grained: {(1,): 65}

hyperplanes count: all/stt-only: 161 161
NO enriched vertices fine-grained.
[time=0.861] (Level-1 done)
[time=1.041] (H-count)
[time=1.382] (V-stats)



TestID-2
Graph: size=5 , edges=[(1, 2), (2, 3), (2, 4), (2, 5)]
...   2489 total number of vertices
......   2489 integer vertices
.........     65 STT vertices
......      0 fractional vertices
denominators fine-grained: {(1,): 2489}

hyperplanes count: 49
[time=1.382] (TestID-2 done)
[time=1.447] (H-count)
[time=1.521] (V-stats)



TestID-3
Graph: size=5 , edges=[(1, 2), (2, 3), (2, 4), (2, 5)]
...    545 total number of vertices
......    545 integer vertices
.........     65 STT vertices
......      0 fractional vertices
denominators fine-grained: {(1,): 545}

hyperplanes count: 47
[time=1.521] (TestID-3 done)


==> STTLP-sage-python3-source/example-logs/graph_6_line_1737402586.txt <==
[time=0]
Partial-int Vertex (intXZD=False | intXD=False | intD=True). D=[2, 2, 2, 1, 1, 3], XZD=[1, 0, 0, 1, 0, 0, 0.5, 0, 0.5, 0, 0.5, 0, 0.5, 0, 0, 0, 0, 0, 0.5, 0.5, 0.5, 0.5, 0, 0.5, 0.5, 0, 0, 0.5, 0.5, 1, 0, 0, 0, 0, 0.5, 0.5, 0.5, 0, 0.5, 0, 1, 0, 0, 0.5, 0.5, 1, 0, 0, 1, 0, 2, 2, 2, 1, 1, 3]
[time=16.564] (V-stats [x3])



TestId-4
Graph: size=6 , edges=[(1, 2), (2, 3), (3, 4), (4, 5), (5, 6)]
XZD-space vertex-analysis:
...    820 total number of vertices
......    807 integer vertices
......     13 fractional vertices
denominators fine-grained: {(1,): 807, (1, 2): 13}

XD-space vertex-analysis:
...    796 total number of vertices
......    783 integer vertices
......     13 fractional vertices
denominators fine-grained: {(1,): 783, (1, 2): 13}

D-space vertex-analysis:
...    588 total number of vertices
......    576 integer vertices
......     12 fractional vertices
denominators fine-grained: {(1,): 576, (1, 2): 12}

[time=33.743] (V-stats [x3])



TestId-5
Graph: size=6 , edges=[(1, 2), (2, 3), (3, 4), (4, 5), (5, 6)]
XZD-space vertex-analysis:
...     73 total number of vertices
......     67 integer vertices
......      6 fractional vertices
denominators fine-grained: {(1,): 67, (1, 2): 6}

XD-space vertex-analysis:
...     72 total number of vertices
......     66 integer vertices
......      6 fractional vertices
denominators fine-grained: {(1,): 66, (1, 2): 6}

D-space vertex-analysis:
...     62 total number of vertices
......     57 integer vertices
......      5 fractional vertices
denominators fine-grained: {(1,): 57, (1, 2): 5}

[time=50.350] (V-stats [x3])



TestId-6
Graph: size=6 , edges=[(1, 2), (2, 3), (3, 4), (4, 5), (5, 6)]
XZD-space vertex-analysis:
...     58 total number of vertices
......     58 integer vertices
......      0 fractional vertices
denominators fine-grained: {(1,): 58}

XD-space vertex-analysis:
...     58 total number of vertices
......     58 integer vertices
......      0 fractional vertices
denominators fine-grained: {(1,): 58}

D-space vertex-analysis:
...     58 total number of vertices
......     58 integer vertices
......      0 fractional vertices
denominators fine-grained: {(1,): 58}

[time=66.743] (V-stats [x3])



TestId-7
Graph: size=6 , edges=[(1, 2), (2, 3), (3, 4), (4, 5), (5, 6)]
XZD-space vertex-analysis:
...     72 total number of vertices
......     66 integer vertices
......      6 fractional vertices
denominators fine-grained: {(1,): 66, (1, 2): 6}

XD-space vertex-analysis:
...     72 total number of vertices
......     66 integer vertices
......      6 fractional vertices
denominators fine-grained: {(1,): 66, (1, 2): 6}

D-space vertex-analysis:
...     62 total number of vertices
......     57 integer vertices
......      5 fractional vertices
denominators fine-grained: {(1,): 57, (1, 2): 5}

[time=83.440] (V-stats [x3])



TestId-8
Graph: size=6 , edges=[(1, 2), (2, 3), (3, 4), (4, 5), (5, 6)]
XZD-space vertex-analysis:
...     72 total number of vertices
......     66 integer vertices
......      6 fractional vertices
denominators fine-grained: {(1,): 66, (1, 2): 6}

XD-space vertex-analysis:
...     72 total number of vertices
......     66 integer vertices
......      6 fractional vertices
denominators fine-grained: {(1,): 66, (1, 2): 6}

D-space vertex-analysis:
...     62 total number of vertices
......     57 integer vertices
......      5 fractional vertices
denominators fine-grained: {(1,): 57, (1, 2): 5}

[time=100.534] (V-stats [x3])



TestId-9
Graph: size=6 , edges=[(1, 2), (2, 3), (3, 4), (4, 5), (5, 6)]
XZD-space vertex-analysis:
...     58 total number of vertices
......     58 integer vertices
......      0 fractional vertices
denominators fine-grained: {(1,): 58}

XD-space vertex-analysis:
...     58 total number of vertices
......     58 integer vertices
......      0 fractional vertices
denominators fine-grained: {(1,): 58}

D-space vertex-analysis:
...     58 total number of vertices
......     58 integer vertices
......      0 fractional vertices
denominators fine-grained: {(1,): 58}



==> STTLP-sage-python3-source/example-logs/graph_7_3_1737401767.txt <==
[time=0]
[time=645.369] (enriched)
[time=645.376] (vertex statistics)
[time=645.376] (H-count) 



TestID-1
Graph: size=7 , edges=[(1, 2), (2, 3), (3, 4), (3, 6), (4, 5), (6, 7)]
integrality gap: 1.01695
...    671 total number of vertices
......    662 integer vertices
.........    662 STT vertices
......      9 fractional vertices
denominators fine-grained: {(1,): 662, (1, 2): 9}

hyperplanes count: all/stt-only: 6385 6364
enriched vertices fine-grained:
... iteration=1: +39: {((2, 2, 4.5, 1.5, 0.5, 2, 2), (5, 4, 0, 7, 22, 4, 9), 66), ((2.5, 2.5, 4.5, 1.5, 0.5, 2, 1.5), (8, 4, 0, 11, 39, 6, 21), 110), ((1.5, 2, 4.5, 2.5, 2.5, 1.5, 0.5), (16, 6, 0, 4, 8, 11, 34), 100), ((2, 2, 4.5, 2, 2, 1.5, 0.5), (9, 4, 0, 4, 5, 7, 22), 66), ((2, 2, 4.5, 1.5, 0.5, 2, 2), (5, 4, 0, 5, 18, 3, 6), 53), ((0.5, 1.5, 4.5, 2, 1.5, 2.5, 2.5), (36, 10, 0, 6, 18, 5, 7), 103), ((2.5, 2.5, 4.5, 1.5, 0.5, 2, 1.5), (8, 4, 0, 11, 34, 6, 16), 100), ((1.5, 2, 4.5, 1.5, 0.5, 2.5, 2.5), (18, 6, 0, 10, 36, 5, 7), 103), ((0.5, 1.5, 4.5, 2, 1.5, 2.5, 2.5), (32, 10, 0, 6, 14, 5, 7), 95), ((2.5, 2.5, 4.5, 2, 1.5, 1.5, 0.5), (7, 5, 0, 6, 14, 10, 32), 95), ((1.5, 2, 4.5, 1.5, 0.5, 2.5, 2.5), (14, 6, 0, 10, 32, 5, 7), 95), ((1.5, 2, 4.5, 1.5, 0.5, 2.5, 2.5), (16, 6, 0, 11, 34, 4, 8), 100), ((0.5, 1.5, 4.5, 2, 2, 2, 2), (10, 3, 0, 2, 3, 2, 3), 30), ((2, 2, 4.5, 1.5, 0.5, 2, 2), (9, 4, 0, 7, 22, 4, 5), 66), ((0.5, 1.5, 4.5, 2, 2, 2, 2), (22, 7, 0, 4, 9, 4, 5), 66), ((1.5, 2, 4.5, 1.5, 0.5, 2.5, 2.5), (21, 6, 0, 11, 39, 4, 8), 110), ((0.5, 1.5, 4.5, 2.5, 2.5, 2, 1.5), (36, 10, 0, 5, 7, 6, 18), 103), ((1.5, 2, 4.5, 2.5, 2.5, 1.5, 0.5), (14, 6, 0, 5, 7, 10, 32), 95), ((2, 2, 4.5, 2, 2, 1.5, 0.5), (6, 3, 0, 4, 5, 5, 18), 53), ((1.5, 2, 4.5, 2.5, 2.5, 1.5, 0.5), (21, 6, 0, 4, 8, 11, 39), 110), ((0.5, 1.5, 4.5, 2.5, 2.5, 2, 1.5), (39, 11, 0, 4, 8, 6, 21), 110), ((2.5, 2.5, 4.5, 2, 1.5, 1.5, 0.5), (8, 4, 0, 6, 16, 11, 34), 100), ((2.5, 2.5, 4.5, 2, 1.5, 1.5, 0.5), (7, 5, 0, 6, 18, 10, 36), 103), ((0.5, 1.5, 4.5, 2, 1.5, 2.5, 2.5), (34, 11, 0, 6, 16, 4, 8), 100), ((0.5, 1.5, 4.5, 2, 1.5, 2.5, 2.5), (39, 11, 0, 6, 21, 4, 8), 110), ((0.5, 1.5, 4.5, 2, 2, 2, 2), (18, 5, 0, 3, 6, 4, 5), 53), ((2.5, 2.5, 4.5, 2, 1.5, 1.5, 0.5), (8, 4, 0, 6, 21, 11, 39), 110), ((2, 2, 4.5, 1.5, 0.5, 2, 2), (3, 2, 0, 3, 10, 2, 3), 30), ((2, 2, 4.5, 2, 2, 1.5, 0.5), (3, 2, 0, 2, 3, 3, 10), 30), ((1.5, 2, 4.5, 2.5, 2.5, 1.5, 0.5), (18, 6, 0, 5, 7, 10, 36), 103), ((0.5, 1.5, 4.5, 2.5, 2.5, 2, 1.5), (22, 7, 0, 4, 5, 4, 9), 66), ((2.5, 2.5, 4.5, 1.5, 0.5, 2, 1.5), (7, 5, 0, 10, 32, 6, 14), 95), ((2, 2, 4.5, 1.5, 0.5, 2, 2), (6, 3, 0, 5, 18, 4, 5), 53), ((0.5, 1.5, 4.5, 2, 2, 2, 2), (18, 5, 0, 4, 5, 3, 6), 53), ((0.5, 1.5, 4.5, 2.5, 2.5, 2, 1.5), (32, 10, 0, 5, 7, 6, 14), 95), ((2, 2, 4.5, 2, 2, 1.5, 0.5), (5, 4, 0, 3, 6, 5, 18), 53), ((0.5, 1.5, 4.5, 2.5, 2.5, 2, 1.5), (34, 11, 0, 4, 8, 6, 16), 100), ((2.5, 2.5, 4.5, 1.5, 0.5, 2, 1.5), (7, 5, 0, 10, 36, 6, 18), 103), ((2, 2, 4.5, 2, 2, 1.5, 0.5), (5, 4, 0, 4, 9, 7, 22), 66)}
[time=645.377] (Level-1 done)
[time=673.055] (V-stats [x3])



TestId-4
Graph: size=7 , edges=[(1, 2), (2, 3), (3, 4), (3, 6), (4, 5), (6, 7)]
XZD-space vertex-analysis:
...    966 total number of vertices
......    958 integer vertices
......      8 fractional vertices
denominators fine-grained: {(1,): 958, (1, 2): 8}

XD-space vertex-analysis:
...    961 total number of vertices
......    953 integer vertices
......      8 fractional vertices
denominators fine-grained: {(1,): 953, (1, 2): 8}

D-space vertex-analysis:
...    833 total number of vertices
......    825 integer vertices
......      8 fractional vertices
denominators fine-grained: {(1,): 825, (1, 2): 8}

[time=700.496] (V-stats [x3])



TestId-5
Graph: size=7 , edges=[(1, 2), (2, 3), (3, 4), (3, 6), (4, 5), (6, 7)]
XZD-space vertex-analysis:
...     35 total number of vertices
......     34 integer vertices
......      1 fractional vertices
denominators fine-grained: {(1,): 34, (1, 2): 1}

XD-space vertex-analysis:
...     35 total number of vertices
......     34 integer vertices
......      1 fractional vertices
denominators fine-grained: {(1,): 34, (1, 2): 1}

D-space vertex-analysis:
...     35 total number of vertices
......     34 integer vertices
......      1 fractional vertices
denominators fine-grained: {(1,): 34, (1, 2): 1}

[time=727.946] (V-stats [x3])



TestId-6
Graph: size=7 , edges=[(1, 2), (2, 3), (3, 4), (3, 6), (4, 5), (6, 7)]
XZD-space vertex-analysis:
...     63 total number of vertices
......     63 integer vertices
......      0 fractional vertices
denominators fine-grained: {(1,): 63}

XD-space vertex-analysis:
...     63 total number of vertices
......     63 integer vertices
......      0 fractional vertices
denominators fine-grained: {(1,): 63}

D-space vertex-analysis:
...     63 total number of vertices
......     63 integer vertices
......      0 fractional vertices
denominators fine-grained: {(1,): 63}

[time=754.441] (V-stats [x3])



TestId-7
Graph: size=7 , edges=[(1, 2), (2, 3), (3, 4), (3, 6), (4, 5), (6, 7)]
XZD-space vertex-analysis:
...     35 total number of vertices
......     34 integer vertices
......      1 fractional vertices
denominators fine-grained: {(1,): 34, (1, 2): 1}

XD-space vertex-analysis:
...     35 total number of vertices
......     34 integer vertices
......      1 fractional vertices
denominators fine-grained: {(1,): 34, (1, 2): 1}

D-space vertex-analysis:
...     35 total number of vertices
......     34 integer vertices
......      1 fractional vertices
denominators fine-grained: {(1,): 34, (1, 2): 1}

[time=781.124] (V-stats [x3])



TestId-8
Graph: size=7 , edges=[(1, 2), (2, 3), (3, 4), (3, 6), (4, 5), (6, 7)]
XZD-space vertex-analysis:
...     35 total number of vertices
......     34 integer vertices
......      1 fractional vertices
denominators fine-grained: {(1,): 34, (1, 2): 1}

XD-space vertex-analysis:
...     35 total number of vertices
......     34 integer vertices
......      1 fractional vertices
denominators fine-grained: {(1,): 34, (1, 2): 1}

D-space vertex-analysis:
...     35 total number of vertices
......     34 integer vertices
......      1 fractional vertices
denominators fine-grained: {(1,): 34, (1, 2): 1}

[time=807.852] (V-stats [x3])



TestId-9
Graph: size=7 , edges=[(1, 2), (2, 3), (3, 4), (3, 6), (4, 5), (6, 7)]
XZD-space vertex-analysis:
...     63 total number of vertices
......     63 integer vertices
......      0 fractional vertices
denominators fine-grained: {(1,): 63}

XD-space vertex-analysis:
...     63 total number of vertices
......     63 integer vertices
......      0 fractional vertices
denominators fine-grained: {(1,): 63}

D-space vertex-analysis:
...     63 total number of vertices
......     63 integer vertices
......      0 fractional vertices
denominators fine-grained: {(1,): 63}



==> STTLP-sage-python3-source/example-logs/graph_7_line_1737402687.txt <==
[time=0]
[time=34.419] (V-stats [x3])



TestId-4
Graph: size=7 , edges=[(1, 2), (2, 3), (3, 4), (4, 5), (5, 6), (6, 7)]
XZD-space vertex-analysis:
...    975 total number of vertices
......    929 integer vertices
......     46 fractional vertices
denominators fine-grained: {(1,): 929, (1, 2): 42, (1, 3): 3, (1, 2, 4): 1}

XD-space vertex-analysis:
...    972 total number of vertices
......    926 integer vertices
......     46 fractional vertices
denominators fine-grained: {(1,): 926, (1, 2): 42, (1, 3): 3, (1, 2, 4): 1}

D-space vertex-analysis:
...    908 total number of vertices
......    862 integer vertices
......     46 fractional vertices
denominators fine-grained: {(1,): 862, (1, 2): 42, (1, 3): 3, (1, 2, 4): 1}

[time=69.646] (V-stats [x3])



TestId-5
Graph: size=7 , edges=[(1, 2), (2, 3), (3, 4), (4, 5), (5, 6), (6, 7)]
XZD-space vertex-analysis:
...    114 total number of vertices
......    108 integer vertices
......      6 fractional vertices
denominators fine-grained: {(1, 2): 6, (1,): 108}

XD-space vertex-analysis:
...    114 total number of vertices
......    108 integer vertices
......      6 fractional vertices
denominators fine-grained: {(1,): 108, (1, 2): 6}

D-space vertex-analysis:
...    100 total number of vertices
......     94 integer vertices
......      6 fractional vertices
denominators fine-grained: {(1,): 94, (1, 2): 5, (2,): 1}

[time=105.573] (V-stats [x3])



TestId-6
Graph: size=7 , edges=[(1, 2), (2, 3), (3, 4), (4, 5), (5, 6), (6, 7)]
XZD-space vertex-analysis:
...    105 total number of vertices
......    105 integer vertices
......      0 fractional vertices
denominators fine-grained: {(1,): 105}

XD-space vertex-analysis:
...    105 total number of vertices
......    105 integer vertices
......      0 fractional vertices
denominators fine-grained: {(1,): 105}

D-space vertex-analysis:
...    105 total number of vertices
......    105 integer vertices
......      0 fractional vertices
denominators fine-grained: {(1,): 105}

[time=145.772] (V-stats [x3])



TestId-7
Graph: size=7 , edges=[(1, 2), (2, 3), (3, 4), (4, 5), (5, 6), (6, 7)]
XZD-space vertex-analysis:
...    114 total number of vertices
......    108 integer vertices
......      6 fractional vertices
denominators fine-grained: {(1,): 108, (1, 2): 6}

XD-space vertex-analysis:
...    114 total number of vertices
......    108 integer vertices
......      6 fractional vertices
denominators fine-grained: {(1,): 108, (1, 2): 6}

D-space vertex-analysis:
...    100 total number of vertices
......     94 integer vertices
......      6 fractional vertices
denominators fine-grained: {(1,): 94, (1, 2): 5, (2,): 1}

[time=185.354] (V-stats [x3])



TestId-8
Graph: size=7 , edges=[(1, 2), (2, 3), (3, 4), (4, 5), (5, 6), (6, 7)]
XZD-space vertex-analysis:
...    114 total number of vertices
......    108 integer vertices
......      6 fractional vertices
denominators fine-grained: {(1,): 108, (1, 2): 6}

XD-space vertex-analysis:
...    114 total number of vertices
......    108 integer vertices
......      6 fractional vertices
denominators fine-grained: {(1,): 108, (1, 2): 6}

D-space vertex-analysis:
...    100 total number of vertices
......     94 integer vertices
......      6 fractional vertices
denominators fine-grained: {(1,): 94, (1, 2): 5, (2,): 1}

[time=226.315] (V-stats [x3])



TestId-9
Graph: size=7 , edges=[(1, 2), (2, 3), (3, 4), (4, 5), (5, 6), (6, 7)]
XZD-space vertex-analysis:
...    105 total number of vertices
......    105 integer vertices
......      0 fractional vertices
denominators fine-grained: {(1,): 105}

XD-space vertex-analysis:
...    105 total number of vertices
......    105 integer vertices
......      0 fractional vertices
denominators fine-grained: {(1,): 105}

D-space vertex-analysis:
...    105 total number of vertices
......    105 integer vertices
......      0 fractional vertices
denominators fine-grained: {(1,): 105}



==> STTLP-sage-python3-source/example-logs/graph_8_line_1737402913.txt <==
[time=0]
[time=69.104] (V-stats [x3])



TestId-4
Graph: size=8 , edges=[(1, 2), (2, 3), (3, 4), (4, 5), (5, 6), (6, 7), (7, 8)]
XZD-space vertex-analysis:
...    999 total number of vertices
......    919 integer vertices
......     80 fractional vertices
denominators fine-grained: {(1,): 919, (1, 5): 3, (1, 2): 66, (1, 3): 9, (1, 2, 4): 2}

XD-space vertex-analysis:
...    999 total number of vertices
......    919 integer vertices
......     80 fractional vertices
denominators fine-grained: {(1,): 919, (1, 2): 66, (1, 5): 3, (1, 3): 9, (1, 2, 4): 2}

D-space vertex-analysis:
...    989 total number of vertices
......    909 integer vertices
......     80 fractional vertices
denominators fine-grained: {(1,): 909, (1, 2, 4): 2, (1, 3): 8, (1, 2): 65, (1, 5): 2, (3,): 1, (2,): 1, (5,): 1}

[time=138.330] (V-stats [x3])



TestId-5
Graph: size=8 , edges=[(1, 2), (2, 3), (3, 4), (4, 5), (5, 6), (6, 7), (7, 8)]
XZD-space vertex-analysis:
...    175 total number of vertices
......    155 integer vertices
......     20 fractional vertices
denominators fine-grained: {(1,): 155, (1, 2): 19, (1, 3): 1}

XD-space vertex-analysis:
...    175 total number of vertices
......    155 integer vertices
......     20 fractional vertices
denominators fine-grained: {(1,): 155, (1, 2): 19, (1, 3): 1}

D-space vertex-analysis:
...    167 total number of vertices
......    148 integer vertices
......     19 fractional vertices
denominators fine-grained: {(1,): 148, (1, 2): 17, (1, 3): 1, (2,): 1}

[time=208.503] (V-stats [x3])



TestId-6
Graph: size=8 , edges=[(1, 2), (2, 3), (3, 4), (4, 5), (5, 6), (6, 7), (7, 8)]
XZD-space vertex-analysis:
...    194 total number of vertices
......    194 integer vertices
......      0 fractional vertices
denominators fine-grained: {(1,): 194}

XD-space vertex-analysis:
...    194 total number of vertices
......    194 integer vertices
......      0 fractional vertices
denominators fine-grained: {(1,): 194}

D-space vertex-analysis:
...    194 total number of vertices
......    194 integer vertices
......      0 fractional vertices
denominators fine-grained: {(1,): 194}

Small-fractions Vertex.
[time=314.951] (V-stats [x3])



TestId-7
Graph: size=8 , edges=[(1, 2), (2, 3), (3, 4), (4, 5), (5, 6), (6, 7), (7, 8)]
XZD-space vertex-analysis:
...    175 total number of vertices
......    155 integer vertices
......     20 fractional vertices
denominators fine-grained: {(1,): 155, (1, 2): 19, (1, 3): 1}

XD-space vertex-analysis:
...    175 total number of vertices
......    155 integer vertices
......     20 fractional vertices
denominators fine-grained: {(1,): 155, (1, 2): 19, (1, 3): 1}

D-space vertex-analysis:
...    167 total number of vertices
......    148 integer vertices
......     19 fractional vertices
denominators fine-grained: {(1,): 148, (1, 2): 17, (1, 3): 1, (2,): 1}

Small-fractions Vertex.
[time=422.700] (V-stats [x3])



TestId-8
Graph: size=8 , edges=[(1, 2), (2, 3), (3, 4), (4, 5), (5, 6), (6, 7), (7, 8)]
XZD-space vertex-analysis:
...    175 total number of vertices
......    155 integer vertices
......     20 fractional vertices
denominators fine-grained: {(1,): 155, (1, 2): 19, (1, 3): 1}

XD-space vertex-analysis:
...    175 total number of vertices
......    155 integer vertices
......     20 fractional vertices
denominators fine-grained: {(1,): 155, (1, 2): 19, (1, 3): 1}

D-space vertex-analysis:
...    167 total number of vertices
......    148 integer vertices
......     19 fractional vertices
denominators fine-grained: {(1,): 148, (1, 2): 17, (1, 3): 1, (2,): 1}

[time=532.140] (V-stats [x3])



TestId-9
Graph: size=8 , edges=[(1, 2), (2, 3), (3, 4), (4, 5), (5, 6), (6, 7), (7, 8)]
XZD-space vertex-analysis:
...    194 total number of vertices
......    194 integer vertices
......      0 fractional vertices
denominators fine-grained: {(1,): 194}

XD-space vertex-analysis:
...    194 total number of vertices
......    194 integer vertices
......      0 fractional vertices
denominators fine-grained: {(1,): 194}

D-space vertex-analysis:
...    194 total number of vertices
......    194 integer vertices
......      0 fractional vertices
denominators fine-grained: {(1,): 194}



==> STTLP-sage-python3-source/example-logs/graph_9_line_1737403445.txt <==
[time=0]
[time=57.228] (V-stats [x3])



TestId-4
Graph: size=9 , edges=[(1, 2), (2, 3), (3, 4), (4, 5), (5, 6), (6, 7), (7, 8), (8, 9)]
XZD-space vertex-analysis:
...    400 total number of vertices
......    338 integer vertices
......     62 fractional vertices
denominators fine-grained: {(1,): 338, (1, 2): 49, (1, 3): 9, (1, 2, 3, 6): 1, (1, 5): 2, (1, 2, 4): 1}

XD-space vertex-analysis:
...    400 total number of vertices
......    338 integer vertices
......     62 fractional vertices
denominators fine-grained: {(1,): 338, (1, 2, 3, 6): 1, (1, 3): 9, (1, 2): 49, (1, 5): 2, (1, 2, 4): 1}

D-space vertex-analysis:
...    399 total number of vertices
......    337 integer vertices
......     62 fractional vertices
denominators fine-grained: {(1,): 337, (1, 2): 49, (1, 2, 4): 1, (1, 3): 9, (1, 5): 2, (1, 2, 3): 1}

[time=114.319] (V-stats [x3])



TestId-5
Graph: size=9 , edges=[(1, 2), (2, 3), (3, 4), (4, 5), (5, 6), (6, 7), (7, 8), (8, 9)]
XZD-space vertex-analysis:
...    133 total number of vertices
......    122 integer vertices
......     11 fractional vertices
denominators fine-grained: {(1,): 122, (1, 2): 10, (1, 3): 1}

XD-space vertex-analysis:
...    133 total number of vertices
......    122 integer vertices
......     11 fractional vertices
denominators fine-grained: {(1,): 122, (1, 2): 10, (1, 3): 1}

D-space vertex-analysis:
...    130 total number of vertices
......    119 integer vertices
......     11 fractional vertices
denominators fine-grained: {(1,): 119, (1, 2): 9, (1, 3): 1, (2,): 1}

[time=170.574] (V-stats [x3])



TestId-6
Graph: size=9 , edges=[(1, 2), (2, 3), (3, 4), (4, 5), (5, 6), (6, 7), (7, 8), (8, 9)]
XZD-space vertex-analysis:
...    173 total number of vertices
......    173 integer vertices
......      0 fractional vertices
denominators fine-grained: {(1,): 173}

XD-space vertex-analysis:
...    173 total number of vertices
......    173 integer vertices
......      0 fractional vertices
denominators fine-grained: {(1,): 173}

D-space vertex-analysis:
...    173 total number of vertices
......    173 integer vertices
......      0 fractional vertices
denominators fine-grained: {(1,): 173}

Small-fractions Vertex.
[time=266.379] (V-stats [x3])



TestId-7
Graph: size=9 , edges=[(1, 2), (2, 3), (3, 4), (4, 5), (5, 6), (6, 7), (7, 8), (8, 9)]
XZD-space vertex-analysis:
...    133 total number of vertices
......    122 integer vertices
......     11 fractional vertices
denominators fine-grained: {(1,): 122, (1, 2): 10, (1, 3): 1}

XD-space vertex-analysis:
...    133 total number of vertices
......    122 integer vertices
......     11 fractional vertices
denominators fine-grained: {(1,): 122, (1, 2): 10, (1, 3): 1}

D-space vertex-analysis:
...    130 total number of vertices
......    119 integer vertices
......     11 fractional vertices
denominators fine-grained: {(1,): 119, (1, 2): 9, (1, 3): 1, (2,): 1}

Small-fractions Vertex.
[time=358.609] (V-stats [x3])



TestId-8
Graph: size=9 , edges=[(1, 2), (2, 3), (3, 4), (4, 5), (5, 6), (6, 7), (7, 8), (8, 9)]
XZD-space vertex-analysis:
...    133 total number of vertices
......    122 integer vertices
......     11 fractional vertices
denominators fine-grained: {(1,): 122, (1, 2): 10, (1, 3): 1}

XD-space vertex-analysis:
...    133 total number of vertices
......    122 integer vertices
......     11 fractional vertices
denominators fine-grained: {(1,): 122, (1, 2): 10, (1, 3): 1}

D-space vertex-analysis:
...    130 total number of vertices
......    119 integer vertices
......     11 fractional vertices
denominators fine-grained: {(1,): 119, (1, 2): 9, (1, 3): 1, (2,): 1}

[time=451.456] (V-stats [x3])



TestId-9
Graph: size=9 , edges=[(1, 2), (2, 3), (3, 4), (4, 5), (5, 6), (6, 7), (7, 8), (8, 9)]
XZD-space vertex-analysis:
...    173 total number of vertices
......    173 integer vertices
......      0 fractional vertices
denominators fine-grained: {(1,): 173}

XD-space vertex-analysis:
...    173 total number of vertices
......    173 integer vertices
......      0 fractional vertices
denominators fine-grained: {(1,): 173}

D-space vertex-analysis:
...    173 total number of vertices
......    173 integer vertices
......      0 fractional vertices
denominators fine-grained: {(1,): 173}


